ReEdit: Multimodal Exemplar-Based Image Editing with Diffusion Models

Modern Text-to-Image (T2I) Diffusion models have revolutionized image editing by enabling the generation of high-quality photorealistic images. While the de facto method for performing edits with T2I models is through text instructions, this approach non-trivial due to the complex many-to-many mapping between natural language and images. In this work, we address exemplar-based image editing -- the task of transferring an edit from an exemplar pair to a content image(s). We propose ReEdit, a modular and efficient end-to-end framework that captures edits in both text and image modalities while ensuring the fidelity of the edited image. We validate the effectiveness of ReEdit through extensive comparisons with state-of-the-art baselines and sensitivity analyses of key design choices. Our results demonstrate that ReEdit consistently outperforms contemporary approaches both qualitatively and quantitatively. Additionally, ReEdit boasts high practical applicability, as it does not require any task-specific optimization and is four times faster than the next best baseline.

==> content/outline.txt <==
Intro - (subject to change)
1. What is Editing
    a. Importance, Impact
2. Batch Editing and why it's impactful
    a. User perspective - time, optimization, edit guidance
3. Motivation
    a. Current Approaches and their drawbacks - why do current approaches not work
4. Motivate your approach
    a. What are proposing - 
    b. Why is it better - complete context, better text, training free...
5. Our Contributions - List contributions

Related Works - 
Categorize along 2 dimensions - optimization, exemplar (rethink this) 


Method- (fixed)
clip + pnp + Llava

Experiments - 
1. Dataset Creation
    a. Exemplar-based dataset from existing sources - rationale, types of edits, etc.
    b. Size of qualitative dataset 45 
    c. Size of quantitative dataset 500-1000 - Avadhoot
    
2. Baselines (w quantitative metrics and qualititative results needed) - 
    a. visii
    b. visii + llava
    c. ours
    d. ours w visii (need quantitative metrics)
    e. only llava+ip2p

3 Metrics - 
    a. LPIPs, FID, SSIM, HPS, CS, S Visual, Directional Clip Similarity, Patch CLIP

2. Main Results
    a. 1 Table with all the metrics and baselines - Avadhoot
    b. Qualitative Results - Avadhoot
        1b. Diversity of Edits - addition, removal, style transfer ...
    c. Ablations - Avadhoot
        c1. Llava Text (13b vs 34b..)
        c2. Distribution Similarity
        c3. Without Ct (exemplar importance)
        c4. Caption Difference
        c5. Llava prompting only once (w/o C image), Three images at once
        c6. time clip diff

    d. Human Study - Ashutosh


        

==> content/todo.txt <==
Todos:
    1) Methodology

==> images/appendix_images/bg_rainforest-12/ct_llava_img_1.5_cond_10.json <==
{"0_0": 0.061400823295116425, "0_1": 0.05051698908209801, "1_0": 0.02590804547071457, "1_1": 0.06185615807771683, "2_0": 0.06851884722709656, "2_1": 0.04956988990306854, "3_0": 0.02582099288702011, "3_1": 0.07570978254079819, "best": "3_1"}

==> images/appendix_images/bg_rainforest-12/ct_llava_img_1.5_cond_12.json <==
{"0_0": 0.06668742001056671, "0_1": 0.0009728455916047096, "1_0": 0.15591728687286377, "1_1": 0.02390865981578827, "2_0": 0.0076056113466620445, "2_1": 0.057830359786748886, "3_0": 0.07754673063755035, "3_1": 0.08152645081281662, "best": "1_0"}

==> images/appendix_images/bg_rainforest-12/ct_llava_img_1.5_cond_8.json <==
{"0_0": 0.09700879454612732, "0_1": 0.020336978137493134, "1_0": 0.09287149459123611, "1_1": 0.015410369262099266, "2_0": 0.10786896198987961, "2_1": 0.027983088046312332, "3_0": 0.059358201920986176, "3_1": 0.07159886509180069, "best": "2_0"}

==> images/appendix_images/bg_rainforest-12/only_ct_img_1.5_cond_10.json <==
{"0_0": 0.08922611176967621, "0_1": 0.2406240850687027, "1_0": 0.08199886977672577, "1_1": 0.21674847602844238, "2_0": 0.2841930389404297, "2_1": 0.18337887525558472, "3_0": 0.20370684564113617, "3_1": 0.1610458940267563, "best": "2_0"}

==> images/appendix_images/bg_rainforest-12/only_ct_img_1.5_cond_12.json <==
{"0_0": 0.25719231367111206, "0_1": 0.30400440096855164, "1_0": 0.27754896879196167, "1_1": 0.3248099684715271, "2_0": 0.341722309589386, "2_1": 0.2000184804201126, "3_0": 0.1971653550863266, "3_1": 0.38066455721855164, "best": "3_1"}
